The X-ray evolution and geometry of the 2018 outburst of XTE J1810-197

After 15 years, in late 2018, the magnetar XTE J1810-197 underwent a second recorded X-ray outburst event and reactivated as a radio pulsar. We initiated an X-ray monitoring campaign to follow the timing and spectral evolution of the magnetar as its flux decays using Swift, XMM-Newton, NuSTAR, and NICER observations. During the year-long campaign, the magnetar reproduced similar behaviour to that found for the first outburst, with a factor of two change in its spin-down rate from $\sim7.2\times10^{-12}$ s s$^{-1}$ to $\sim1.5\times10^{-11}$ s s$^{-1}$ after two months. Unique to this outburst, we confirm the peculiar energy-dependent phase shift of the pulse profile. Following the initial outburst, the spectrum of XTE J1810-197 is well-modelled by multiple blackbody components corresponding to a pair of non-concentric, hot thermal caps surrounded by a cooler one, superposed to the colder star surface. We model the energy-dependent pulse profile to constrain the viewing and surface emission geometry and find that the overall geometry of XTE J1810-197 has likely evolved relative to that found for the 2003 event.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
